Large-scale expansion of OB stars in Cygnus

The proper motions (PMs) of OB stars in Cygnus have recently been found to exhibit two large-scale kinematic patterns suggestive of expansion. We perform a 3D traceback on these OB stars, the newly-identified OB associations and related open clusters in the region. We find that there are two groups of stars, associations and clusters and that they were each more compact in the past, reaching their closest approach $7.9^{+3.0}_{-1.8}$ and $8.5^{+0.8}_{-2.8}$ Myr ago. We consider two main scenarios for the driver of these large-scale expansion patterns: feedback-driven expansion from a previous generation of massive stars, and expansion as a result of the turbulent velocity field in the primordial molecular cloud. While it is tempting to attribute such large-scale expansion patterns to feedback processes, we find that the observed kinematics are fully consistent with the turbulent origin, and therefore that the injection of further energy or momentum from feedback is not required. Similar conclusions may be drawn for other star forming regions with large-scale expansion patterns.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
